Model Generation for Quantified Formulas: A Taint-Based Approach

We focus in this paper on generating models of quantified first-order formulas over built-in theories, which is paramount in software verification and bug finding. While standard methods are either geared toward proving the absence of solution or targeted to specific theories, we propose a generic approach based on a reduction to the quantifier-free case. Our technique allows thus to reuse all the efficient machinery developed for that context. Experiments show a substantial improvement over state-of-the-art methods.

==> size.txt <==
241      740
241      740
241      740
241      740
241      740
241      740
241      740
241      740
241      740
241      740
241      740
241      740
241      740
241      740
241      740
241      740
241      740
241      740
244      749
244      749
244      749
267      1037
267      1037
267      1037
279      826
279      826
317      912
320      921
320      921
355      998
355      998
358      1007
365      1718
467      2341
597      3520
640      3665
660      5076
667      5105
687      5196
782      5369
782      5369
809      5722
839      5948
960      6791
1012     7419
1026     9258
1113     8669
1117     8685
1130     8495
1138     8555
1140     9022
1144     9038
1157     8852
1184     9205
1186     9292
1186     9292
1221     9359
1337     10382
1371     10171
1373     10468
1398     10985
1403     9891
1412     11082
1422     10831
1449     11420
1456     13502
1462     10477
1490     12658
1499     10869
1501     11700
1547     13054
1550     11460
1573     12868
1589     12435
1601     12565
1604     12082
1614     13007
1625     12235
1646     12994
1647     12551
1648     12562
1702     11893
1702     11893
1720     13791
1748     14554
1754     14149
1771     13376
1876     14898
1886     15006
1887     17746
1916     13885
1948     16951
1952     14786
1972     15428
2030     17548
2031     16412
2032     23153     4
2042     16892
2054     16413
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2062     17604
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2069     17675
2075     17476
2083     18285
2118     17356
2140     18130
2155     18753
2177     19169
2187     18453
2197     18448
2202     20821
2204     17561
2216     18953
2217     16819
2219     16969
2242     19402
2263     20039
2269     19832
2278     18039
2291     18529
2298     17184
2319     18083
2327     22008
2331     18475
2342     17941
2354     20569
2357     21094
2359     18398
2362     19274
2366     19817
2367     19807
2380     18384
2384     21453
2384     21453
2393     20794
2401     21557
2428     21725
2440     21858
2440     21858
2442     19672
2452     21850
2456     21891
2470     19708
2482     22325
2507     21498
2510     22522
2530     23586
2546     22821
2567     20478
2585     20340
2589     22757
2606     22158
2612     19506
2622     21688
2669     22632
2673     22958
2679     21362
2687     21107
2744     23605
2746     23231
2755     22977
2767     26270
2767     22617
2776     23371
2783     23516
2796     23977
2802     23369
2822     23205
2832     22220
2850     22918
2854     25583
2862     24505
2890     26274
2924     25980
2963     21657
2973     26630
2975     24541
3011     26576
3027     26716
3058     27472
3063     22428
3090     26028
3099     23092
3130     27999
3132     26868
3157     26373
3159     27573
3160     26439
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3192     29135
3198     27211
3199     28067
3207     30619
3232     28798
3291     27260
3315     30099
3412     29938
3412     29885
3436     30613
3464     28316
3465     28241
3492     29891
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3512     32447
3539     30777
3561     30905
3582     30799
3605     27592
3621     33381
3648     34977
3692     33833
3700     28811
3715     31434
3742     34289
3761     35377
3791     35244
3810     35452
3810     34738
3811     32971
3907     37067
3921     33123
3923     36000
3928     33952
3931     46509     8
3953     33904
3962     33472
3975     37511
3985     33846
3991     36449
4013     35803
4042     35541
4045     38043
4045     35544
4061     36484
4088     39334
4232     36904
4318     38150
4340     36373
4348     37568
4417     40717
4475     38309
4489     39736
4489     41605
4527     43692
4549     39536
4555     39233
4575     39666
4595     40745
4604     43199
4622     41639
4622     41639
4622     41639
4622     41639
4622     41639
4622     41639
4647     39958
4669     40700
4688     40950
4716     42199
4716     42199
4716     42199
4716     42199
4716     42199
4716     42199
4724     42173
4763     41604
4826     45685
4967     48050
4973     45740
4982     45923
5011     41911
5018     45362
5018     45362
5018     45362
5018     45362
5018     45362
5018     45362
5023     43426
5035     45514
5035     45514
5052     44544
5082     49861
5089     44494
5132     44864
5153     46146
5153     46146
5153     46146
5153     46146
5153     46146
5153     46146
5214     45831
5250     46313
5300     47737
5300     47737
5300     47737
5300     47737
5312     47731
5312     47731
5327     49035
5342     51271
5347     46246
5378     43681
5383     47319
5407     52408
5465     49834
5465     49834
5481     45071
5485     45071
5566     47462
5612     52383
5618     49321
5641     50004
5789     52634
5789     52634
5827     48462
5829     59023     6
5831     69865     8
5852     51974
5859     56790
5863     54773
5921     54684
5931     53494
5939     53227
5951     53001
5994     53060
5997     56695
6001     54485
6058     53703
6082     54987
6137     54211
6146     54220
6234     58211
6323     61196
6366     56935
6410     57971
6531     58702
6552     56340
6648     59287
6677     61615
6686     59640
6713     45472
6788     65602
6840     64259
6899     64458
6945     74443     2
6984     64057
7048     65153
7049     64344
7065     64412
7100     62474
7127     66289
7253     70008
7350     66631
7383     67623
7426     66609
7434     69698
7719     74414
7824     93507
7920     71937
7952     70961
8183     78820
8202     74254
8283     73630
8463     80912
8537     79232
8647     83226
8911     72368
8911     72370
8912     81172
8913     78696
8972     84247
9111     87632
9198     90434
9281     84637
9454     84595
9712     87154
9843     117228    6
9850     92066
9879     90677
10023    71903
10039    96444
10094    97952
10168    94037
10344    96062
10570    98202
10585    100289
10611    103791
10804    103774
10967    105256
10983    126313    3
11264    103161
11513    110609
11532    105615
11863    140957    6
11895    114068
12014    115737
12731    129504    7
12823    122880
13124    102492
13751    131692
13894    164723    9
13915    122361
14567    140363
14679    140504
15553    122104
15607    149316
15926    188491    9
16124    157746
16535    158128
16993    148700
17098    189871    2
17463    166940
17958    212259    2
18391    175752
19319    184564
19335    193970    2
19990    236035    9
20247    193376
20604    189706
21175    202188
21366    208279
21796    201713
22022    260297    2
22103    211000
22866    191685
22866    191685
22872    191703
22872    191703
22872    191703
22913    190739
22913    190739
22923    190765
22923    190765
22923    190765
23031    219812
23858    241833    7
24054    284561    4
24586    230713
24600    227121
25191    238513
25351    241842
26003    301673    3
26086    308827    8
27671    263872
28068    279240
28118    333091    1
28270    321932    3
28596    265351
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29350    267105
29360    267133
29360    267133
29360    267133
29360    267133
29360    267133
29360    267133
29360    267133
29360    267133
29360    267133
29360    267133
29360    267133
29360    267133
29360    267133
29360    267133
29360    267133
29360    267133
29858    283115
29991    286157
30150    357353    9
30902    273669
30902    273669
30912    273695
30912    273695
30912    273695
31136    326042    2
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31268    285398
31278    285426
31278    285426
31278    285426
31278    285426
31278    285426
31278    285426
31278    285426
31278    285426
31278    285426
31278    285426
31278    285426
31278    285426
31278    285426
31278    285426
31278    285426
31278    285426
32182    381617    4
32311    308667
32600    303660
34214    405880    6
34543    353395    9
34631    331177
35192    346708
35219    368399    5
35324    337561
36246    430144    1
36631    342087
36951    353687
37327    392225    5
38278    454410    8
38620    385657
39271    376196
40176    407886
40310    478672    4
40690    380580
40973    438326    5
40991    394087
41591    398706
42342    502932    4
42703    448715    8
43517    458402    4
43920    421234
44374    527192    6
46285    443834
46406    551452
46835    452631
48438    575712    3
49707    524564    8
50353    531012    6
50470    599972    8
51015    489034
52502    624232    1
52885    513257
53248    622853    9
54534    648492    6
55745    534234
55897    590741    6
56566    672752    9
57456    716857    8
58181    615328    4
58598    697012    5
60595    579674
60630    721272    9
62117    656974    6
62664    636706    1
65370    704987    1
65565    625354
66184    701631
70535    671034
74402    790013    4
75505    716714
75837    884379    9
80475    762394
85445    808074
90415    853754
90978    1062319   2
92876    938680    8
93563    666164
93849    668532
95385    899434
97297    714556
100885   731566
100885   731566
101187   734466
101187   734466
101187   734466
101187   734466
101282   735431
101282   735431
101282   735431
101282   735431
101332   735816
101377   736515
101377   736515
101377   736515
101377   736515
101416   736991
101416   736991
101416   736991
101416   736991
101499   737622
101499   737622
101499   737622
101499   737622
102059   743051
102059   743051
102059   743051
102059   743051
102200   744061
102200   744061
102201   744061
102201   744061
105316   787245
105316   787245
105316   787245
105316   787245
106120   1240248   8
120235   1127834
121262   1418170   5
131992   1324143   3
136404   1596093   3
145085   1356234
146075   1006153
146215   1007617
146354   1009081
146354   1009081
146656   1011981
146656   1011981
146656   1011981
146656   1011981
146740   1012832
146751   1012946
146751   1012946
146957   1014881
146957   1014881
146957   1014881
147056   1015850
147056   1015850
151575   1774077   4
154360   1081655
154360   1081655
154360   1081655
154361   1081656
154361   1081656
154361   1081656
154361   1081656
154361   1081656
154361   1081656
154362   1081657
154372   1081770
154372   1081770
154372   1081770
154536   1083370
154784   1085715
154791   1085897
154853   1086716
154876   1087060
154904   1087879
155052   1089949
155099   1088625
155166   1089440
155177   1089554
155188   1089785
155310   1090561
155321   1090675
156144   1104677
158344   1133234
158599   1135338
158609   1135452
162198   1152462
162198   1152462
162198   1152462
162198   1152462
162500   1155362
162500   1155362
162500   1155362
162500   1155362
162595   1156327
162595   1156327
169935   1584634
180815   1803227
194785   1813034
219635   2041434
240620   2385297
244485   2269834
267422   3167458   5
311966   3084530
321809   3817637   4
328514   2733685
361720   3046427
361720   3046427
361819   3047525
376197   4467802   3
376267   3174108
395050   3360635
409527   3487513
409539   3487635
430585   5117963   7
441265   3784766
442937   3802259
442938   3802305
443043   3803602
443044   3803648
443044   3803648
443054   3803766
476315   4117129
476315   4117175
476315   4117175
476325   4117293
476325   4117293
476439   4118229
476439   4118275
476439   4118275
476449   4118393
476449   4118393
484972   5768122   4
509713   4431753
509713   4431753
509714   4431799
509714   4431799
509714   4431799
509714   4431799
509724   4431917
509724   4431917
509724   4431917
509724   4431917
539389   6418345
576276   5058254
608489   6536492
609778   5374224
609778   5374270
643052   5687748
643053   5687794
643053   5687794
643063   5687912
643063   5687912
644797   5703102
676446   6002372
676446   6002418
676446   6002418
676456   6002536
676456   6002536
678046   6016355
678046   6016355
678056   6016473
678057   6016519
678058   6016508
678058   6016508
678068   6016626
678069   6016672
711456   6331158
711456   6331158
711467   6331276
711467   6331322
711562   6332478
711562   6332478
711573   6332596
711573   6332596
711573   6332642
744795   7927209   5
744832   6646108
744834   6646002
744834   6646002
744844   6646120
744844   6646120
744844   6646120
744845   6646166
744855   6646284
744957   6647094
744957   6647094
744967   6647212
744967   6647212
744967   6647212
744968   6647258
744978   6647376
746672   7947178   5
776390   6943729
778229   6960722
778230   6960616
778230   6960616
778231   6960758
778232   6960652
778232   6960652
778241   6960734
778241   6960734
778241   6960734
778241   6960780
778243   6960770
778243   6960770
778243   6960770
778243   6960816
778251   6960898
778253   6960934
1111749  10102391
1145241  10418279
1145241  10418279
1145251  10418397
1145252  10418443
1178512  10731871
1178513  10731765
1178513  10731765
1178524  10731883
1178524  10731883
1178524  10731883
1178524  10731929
1178534  10732047
1211907  11046529
1211909  11046423
1211909  11046423
1211919  11046541
1211919  11046541
1211919  11046541
1211920  11046587
1211930  11046705
1578870  14503055
3197545  29929973
3200524  29962531
3201864  29976941
3201955  29978077
3202018  29978774
3202772  29987051
3204013  30000339
3204350  30004114
3204690  30007909
3204754  30008566
3204800  30009135
3204844  30009702
3205184  30013497
3205363  30015510
3205540  30017523
3205581  30018000
3205885  30021322
3206234  30025126
3206591  30028954
3206799  30031201
3207143  30035016
3207206  30035713
3207491  30038851
3207554  30039548
3207555  30039504
3207601  30040073
3207619  30040205
3207645  30040640
3207665  30040774
3207697  30041215
3207709  30041341
3207762  30041916
3208045  30045050
3208109  30045751
3208227  30047083
3208291  30047784
3208409  30049116
3208453  30049601
3208473  30049817
3208517  30050302
3208759  30052955
3208823  30053656
3209116  30056799
3209180  30057500
3209481  30060675
3209545  30061376
3209711  30061498
3209776  30062199

